Thunder-cell as Source of Energetic Protons

In this article we present the following hypothesis: thunder-cell ejects highly energetic protons, each of which creates a tree-structure of weakly ionized trajectories that can develop into a lightning channel. The tree-structure and the channel have the same geometry so the mean free path of a proton corresponds to the average length of the channel between two successive nodes (branching points). We show this length is around 660 m in lower Earth atmosphere. Effects of Coulomb interaction and various outcomes of proton-nucleus reaction are taken into account. A prediction of CG/CC ratio that follows agrees well with the available data, but only measurements of lightning geometry can reveal whether the hypothesis is any closer to the correct explanation of the phenomenon.

==> xavg_proton+1.dat <==
#            y1        W1 [GeV]        xavg_dec        xavg_col        xavg_tot    lavg_dec [m]    lavg_col [m]    lavg_tot [m]            xmax        Lmax [m]
         0.1064           0.100          0.0000          0.0012          0.0012          0.0000          0.7911          0.7911          0.0498           32.82
         0.2128           0.200          0.0000          0.0128          0.0128          0.0000          8.4012          8.4012          0.1689          111.25
         0.3193           0.300          0.0000          0.0451          0.0451          0.0000         29.7137         29.7137          0.3354          220.90
         0.4257           0.400          0.0000          0.1015          0.1015          0.0000         66.8459         66.8459          0.5365          353.43
         0.5321           0.500          0.0000          0.1783          0.1783          0.0000        117.4297        117.4297          0.7638          503.15
         0.6385           0.600          0.0000          0.2683          0.2683          0.0000        176.7565        176.7565          1.0111          666.05
         0.7449           0.700          0.0000          0.3639          0.3639          0.0000        239.7173        239.7173          1.2739          839.17
         0.8514           0.800          0.0000          0.4584          0.4584          0.0000        301.9612        301.9612          1.5489         1020.29
         0.9578           0.900          0.0000          0.5470          0.5470          0.0000        360.3529        360.3529          1.8335         1207.75
         1.0642           1.000          0.0000          0.6269          0.6269          0.0000        412.9837        412.9837          2.1257         1400.24
         1.1706           1.100          0.0000          0.6967          0.6967          0.0000        458.9632        458.9632          2.4240         1596.74
         1.2770           1.200          0.0000          0.7562          0.7562          0.0000        498.1461        498.1461          2.7272         1796.45
         1.3835           1.300          0.0000          0.8059          0.8059          0.0000        530.8733        530.8733          3.0342         1998.74
         1.4899           1.400          0.0000          0.8467          0.8467          0.0000        557.7629        557.7629          3.3444         2203.07
         1.5963           1.500          0.0000          0.8798          0.8798          0.0000        579.5583        579.5583          3.6571         2409.05
         1.7027           1.600          0.0000          0.9063          0.9063          0.0000        597.0253        597.0253          3.9718         2616.32
         1.8091           1.700          0.0000          0.9274          0.9274          0.0000        610.8909        610.8909          4.2880         2824.60
         1.9156           1.800          0.0000          0.9440          0.9440          0.0000        621.8091        621.8091          4.6053         3033.66
         2.0220           1.900          0.0000          0.9569          0.9569          0.0000        630.3477        630.3477          4.9236         3243.31
         2.1284           2.000          0.0000          0.9670          0.9670          0.0000        636.9863        636.9863          5.2425         3453.39
         2.2348           2.100          0.0000          0.9748          0.9748          0.0000        642.1217        642.1217          5.5619         3663.76
         2.3412           2.200          0.0000          0.9808          0.9808          0.0000        646.0770        646.0770          5.8815         3874.31
         2.4477           2.300          0.0000          0.9854          0.9854          0.0000        649.1121        649.1121          6.2013         4084.95
         2.5541           2.400          0.0000          0.9889          0.9889          0.0000        651.4334        651.4334          6.5211         4295.60
         2.6605           2.500          0.0000          0.9916          0.9916          0.0000        653.2038        653.2038          6.8408         4506.19
         2.7669           2.600          0.0000          0.9937          0.9937          0.0000        654.5507        654.5507          7.1603         4716.67
         2.8733           2.700          0.0000          0.9952          0.9952          0.0000        655.5732        655.5732          7.4795         4926.97
         2.9798           2.800          0.0000          0.9964          0.9964          0.0000        656.3481        656.3481          7.7985         5137.08
         3.0862           2.900          0.0000          0.9973          0.9973          0.0000        656.9343        656.9343          8.1171         5346.94
         3.1926           3.000          0.0000          0.9980          0.9980          0.0000        657.3771        657.3771          8.4353         5556.54
         3.1926           3.000          0.0000          0.9980          0.9980          0.0000        657.3771        657.3771          8.4353         5556.54
         4.2568           4.000          0.0000          0.9999          0.9999          0.0000        658.6486        658.6486         11.5890         7634.02
         5.3210           5.000          0.0000          1.0000          1.0000          0.0000        658.7200        658.7200         14.6849         9673.35
         6.3852           6.000          0.0000          1.0000          1.0000          0.0000        658.7227        658.7227         17.7233        11674.80
         7.4494           7.000          0.0000          1.0000          1.0000          0.0000        658.7213        658.7213         20.7088        13641.45
         8.5136           8.000          0.0000          1.0000          1.0000          0.0000        658.7196        658.7196         23.6468        15576.80
         9.5778           9.000          0.0000          1.0000          1.0000          0.0000        658.7176        658.7176         26.5422        17484.07
        10.6420          10.000          0.0000          1.0000          1.0000          0.0000        658.7154        658.7154         29.3993        19366.09
        21.2840          20.000          0.0000          0.9999          0.9999          0.0000        658.6834        658.6834         56.4692        37197.77
        31.9259          30.000          0.0000          0.9999          0.9999          0.0000        658.6353        658.6353         81.8245        53900.00
        42.5679          40.000          0.0000          0.9998          0.9998          0.0000        658.5725        658.5725        106.1469        69921.85
        53.2099          50.000          0.0000          0.9996          0.9996          0.0000        658.4960        658.4960        129.7466        85467.65
        63.8519          60.000          0.0000          0.9995          0.9995          0.0000        658.4066        658.4066        152.7981       100652.28
        74.4939          70.000          0.0000          0.9994          0.9994          0.0000        658.3047        658.3047        175.4118       115548.55
        85.1358          80.000          0.0000          0.9992          0.9992          0.0000        658.1908        658.1908        197.6636       130206.39
        95.7778          90.000          0.0000          0.9990          0.9990          0.0000        658.0651        658.0651        219.6083       144661.99
       106.4198         100.000          0.0000          0.9988          0.9988          0.0000        657.9281        657.9281        241.2876       158942.69

